An Application-Layer Multi-Modal Covert-Channel Reference Monitor for LLM Agent Egress

A large language model (LLM) agent that sends messages can leak data inside them. Destination allowlists and content scanners do not police whether an otherwise-benign payload is itself a covert channel: a compromised agent encodes bits in zero-width characters, homoglyphs, whitespace, base64, JavaScript Object Notation (JSON) key ordering, message timing or size -- and, in binary egress, in least-significant-bit (LSB) pixel planes, per-image mean luminance, inter-image sequence permutation, ultrasonic tones, or audible-band sonified data. Our egress reference monitor has three contributions. (i) A text pipeline of ten capacity-reducing stages, a per-sink leaky-bucket capacity ledger, and a staged posture that enforces lossless stages from day one. (ii) Two media scramblers (a Fourier-domain audio band-limiter and a red-green-blue (RGB) image bit-depth and mean-luminance bucketer) gated by a boot-time cryptographic legitimacy attestation: an auditor publishes at boot the trusted Ed25519 keys and {kind, data-class} pairs; only payloads with a verifying signature for an authorized class are exempt. The attestation sidesteps the intractable content-based discrimination between real media and data sonified or rasterized as a carrier; unsigned media is suspect by default; a content-addressed canonicalizer closes the inter-image permutation channel. (iii) Residual capacity is the Miller--Madow corrected mutual information between embedded and recovered bits (zero when destroyed), measured by an adversarial ensemble of fifteen working encoders across text, image and audio. The reference implementation drives residual capacity to zero on every destroyable channel and to a stated bound on the one (per-image mean luminance) that cannot be destroyed without ruining the image.

==> figures/audio-spectrum-clean.dat <==
freq dB
35.16 -42.337
70.31 -42.228
105.47 -42.044
140.63 -41.779
175.78 -41.423
210.94 -40.962
246.09 -40.375
281.25 -39.624
316.41 -38.640
351.56 -37.271
386.72 -35.033
421.88 -28.866
457.03 -29.354
492.19 -31.318
527.34 -25.341
562.50 -17.298
597.66 -37.141
632.81 -35.261
667.97 -19.758
703.13 -31.653
738.28 -35.822
773.44 -38.509
808.59 -40.547
843.75 -42.214
878.91 -43.636
914.06 -44.884
949.22 -45.999
984.38 -47.009
1019.53 -47.934
1054.69 -48.788
1089.84 -49.583
1125.00 -50.325
1160.16 -51.023
1195.31 -51.680
1230.47 -52.303
1265.63 -52.894
1300.78 -53.456
1335.94 -53.992
1371.09 -54.505
1406.25 -54.995
1441.41 -55.466
1476.56 -55.918
1511.72 -56.353
1546.88 -56.773
1582.03 -57.177
1617.19 -57.567
1652.34 -57.944
1687.50 -58.309
1722.66 -58.662
1757.81 -59.004
1792.97 -59.336
1828.13 -59.658
1863.28 -59.971
1898.44 -60.275
1933.59 -60.571
1968.75 -60.858
2003.91 -61.138
2039.06 -61.411
2074.22 -61.676
2109.38 -61.935
2144.53 -62.188
2179.69 -62.434
2214.84 -62.675
2250.00 -62.910
2285.16 -63.140
2320.31 -63.364
2355.47 -63.584
2390.63 -63.798
2425.78 -64.008
2460.94 -64.214
2496.09 -64.415
2531.25 -64.613
2566.41 -64.806
2601.56 -64.995
2636.72 -65.181
2671.88 -65.363
2707.03 -65.541
2742.19 -65.716
2777.34 -65.888
2812.50 -66.057
2847.66 -66.222
2882.81 -66.385
2917.97 -66.545
2953.13 -66.702
2988.28 -66.856
3023.44 -67.008
3058.59 -67.157
3093.75 -67.303
3128.91 -67.448
3164.06 -67.590
3199.22 -67.729
3234.38 -67.867
3269.53 -68.002
3304.69 -68.135
3339.84 -68.266
3375.00 -68.395
3410.16 -68.523
3445.31 -68.648
3480.47 -68.771
3515.63 -68.893
3550.78 -69.013
3585.94 -69.131
3621.09 -69.248
3656.25 -69.363
3691.41 -69.476
3726.56 -69.588
3761.72 -69.699
3796.88 -69.808
3832.03 -69.915
3867.19 -70.021
3902.34 -70.126
3937.50 -70.229
3972.66 -70.331
4007.81 -70.432
4042.97 -70.532
4078.13 -70.630
4113.28 -70.727
4148.44 -70.823
4183.59 -70.918
4218.75 -71.012
4253.91 -71.104
4289.06 -71.196
4324.22 -71.286
4359.38 -71.376
4394.53 -71.464
4429.69 -71.552
4464.84 -71.638
4500.00 -71.724
4535.16 -71.808
4570.31 -71.892
4605.47 -71.975
4640.63 -72.057
4675.78 -72.138
4710.94 -72.218
4746.09 -72.298
4781.25 -72.376
4816.41 -72.454
4851.56 -72.531
4886.72 -72.607
4921.88 -72.683
4957.03 -72.757
4992.19 -72.831
5027.34 -72.905
5062.50 -72.977
5097.66 -73.049
5132.81 -73.120
5167.97 -73.191
5203.13 -73.260
5238.28 -73.330
5273.44 -73.398
5308.59 -73.466
5343.75 -73.533
5378.91 -73.600
5414.06 -73.666
5449.22 -73.732
5484.38 -73.797
5519.53 -73.861
5554.69 -73.925
5589.84 -73.988
5625.00 -74.051
5660.16 -74.113
5695.31 -74.175
5730.47 -74.236
5765.63 -74.297
5800.78 -74.357
5835.94 -74.416
5871.09 -74.476
5906.25 -74.534
5941.41 -74.592
5976.56 -74.650
6011.72 -74.707
6046.88 -74.764
6082.03 -74.821
6117.19 -74.877
6152.34 -74.932
6187.50 -74.987
6222.66 -75.042
6257.81 -75.096
6292.97 -75.150
6328.13 -75.203
6363.28 -75.256
6398.44 -75.309
6433.59 -75.361
6468.75 -75.413
6503.91 -75.464
6539.06 -75.515
6574.22 -75.566
6609.38 -75.616
6644.53 -75.666
6679.69 -75.716
6714.84 -75.765
6750.00 -75.814
6785.16 -75.862
6820.31 -75.910
6855.47 -75.958
6890.63 -76.006
6925.78 -76.053
6960.94 -76.100
6996.09 -76.147
7031.25 -76.193
7066.41 -76.239
7101.56 -76.284
7136.72 -76.330
7171.88 -76.375
7207.03 -76.419
7242.19 -76.464
7277.34 -76.508
7312.50 -76.552
7347.66 -76.595
7382.81 -76.638
7417.97 -76.681
7453.13 -76.724
7488.28 -76.767
7523.44 -76.809
7558.59 -76.851
7593.75 -76.892
7628.91 -76.933
7664.06 -76.975
7699.22 -77.015
7734.38 -77.056
7769.53 -77.096
7804.69 -77.136
7839.84 -77.176
7875.00 -77.216
7910.16 -77.255
7945.31 -77.294
7980.47 -77.333
8015.63 -77.372
8050.78 -77.410
8085.94 -77.448
8121.09 -77.486
8156.25 -77.524
8191.41 -77.561
8226.56 -77.599
8261.72 -77.636
8296.88 -77.673
8332.03 -77.709
8367.19 -77.746
8402.34 -77.782
8437.50 -77.818
8472.66 -77.853
8507.81 -77.889
8542.97 -77.924
8578.13 -77.959
8613.28 -77.994
8648.44 -78.029
8683.59 -78.064
8718.75 -78.098
8753.91 -78.132
8789.06 -78.166
8824.22 -78.200
8859.38 -78.234
8894.53 -78.267
8929.69 -78.300
8964.84 -78.333
9000.00 -78.366
9035.16 -78.399
9070.31 -78.431
9105.47 -78.464
9140.63 -78.496
9175.78 -78.528
9210.94 -78.559
9246.09 -78.591
9281.25 -78.622
9316.41 -78.654
9351.56 -78.685
9386.72 -78.716
9421.88 -78.747
9457.03 -78.777
9492.19 -78.808
9527.34 -78.838
9562.50 -78.868
9597.66 -78.898
9632.81 -78.928
9667.97 -78.957
9703.13 -78.987
9738.28 -79.016
9773.44 -79.045
9808.59 -79.074
9843.75 -79.103
9878.91 -79.132
9914.06 -79.161
9949.22 -79.189
9984.38 -79.217
10019.53 -79.245
10054.69 -79.273
10089.84 -79.301
10125.00 -79.329
10160.16 -79.356
10195.31 -79.384
10230.47 -79.411
10265.63 -79.438
10300.78 -79.465
10335.94 -79.492
10371.09 -79.519
10406.25 -79.545
10441.41 -79.572
10476.56 -79.598
10511.72 -79.624
10546.88 -79.650
10582.03 -79.676
10617.19 -79.702
10652.34 -79.728
10687.50 -79.753
10722.66 -79.779
10757.81 -79.804
10792.97 -79.829
10828.13 -79.854
10863.28 -79.879
10898.44 -79.904
10933.59 -79.929
10968.75 -79.953
11003.91 -79.978
11039.06 -80.002
11074.22 -80.026
11109.38 -80.050
11144.53 -80.074
11179.69 -80.098
11214.84 -80.121
11250.00 -80.145
11285.16 -80.168
11320.31 -80.192
11355.47 -80.215
11390.63 -80.238
11425.78 -80.261
11460.94 -80.284
11496.09 -80.307
11531.25 -80.330
11566.41 -80.352
11601.56 -80.375
11636.72 -80.397
11671.88 -80.419
11707.03 -80.441
11742.19 -80.463
11777.34 -80.485
11812.50 -80.507
11847.66 -80.529
11882.81 -80.550
11917.97 -80.572
11953.13 -80.593
11988.28 -80.614
12023.44 -80.636
12058.59 -80.657
12093.75 -80.678
12128.91 -80.699
12164.06 -80.719
12199.22 -80.740
12234.38 -80.761
12269.53 -80.781
12304.69 -80.801
12339.84 -80.822
12375.00 -80.842
12410.16 -80.862
12445.31 -80.882
12480.47 -80.902
12515.63 -80.922
12550.78 -80.941
12585.94 -80.961
12621.09 -80.980
12656.25 -81.000
12691.41 -81.019
12726.56 -81.038
12761.72 -81.057
12796.88 -81.077
12832.03 -81.095
12867.19 -81.114
12902.34 -81.133
12937.50 -81.152
12972.66 -81.170
13007.81 -81.189
13042.97 -81.207
13078.13 -81.226
13113.28 -81.244
13148.44 -81.262
13183.59 -81.280
13218.75 -81.298
13253.91 -81.316
13289.06 -81.334
13324.22 -81.351
13359.38 -81.369
13394.53 -81.387
13429.69 -81.404
13464.84 -81.421
13500.00 -81.439
13535.16 -81.456
13570.31 -81.473
13605.47 -81.490
13640.63 -81.507
13675.78 -81.524
13710.94 -81.541
13746.09 -81.557
13781.25 -81.574
13816.41 -81.590
13851.56 -81.607
13886.72 -81.623
13921.88 -81.639
13957.03 -81.656
13992.19 -81.672
14027.34 -81.688
14062.50 -81.704
14097.66 -81.720
14132.81 -81.736
14167.97 -81.751
14203.13 -81.767
14238.28 -81.783
14273.44 -81.798
14308.59 -81.814
14343.75 -81.829
14378.91 -81.844
14414.06 -81.859
14449.22 -81.875
14484.38 -81.890
14519.53 -81.905
14554.69 -81.919
14589.84 -81.934
14625.00 -81.949
14660.16 -81.964
14695.31 -81.978
14730.47 -81.993
14765.63 -82.007
14800.78 -82.022
14835.94 -82.036
14871.09 -82.050
14906.25 -82.065
14941.41 -82.079
14976.56 -82.093
15011.72 -82.107
15046.88 -82.121
15082.03 -82.134
15117.19 -82.148
15152.34 -82.162
15187.50 -82.175
15222.66 -82.189
15257.81 -82.202
15292.97 -82.216
15328.13 -82.229
15363.28 -82.242
15398.44 -82.256
15433.59 -82.269
15468.75 -82.282
15503.91 -82.295
15539.06 -82.308
15574.22 -82.320
15609.38 -82.333
15644.53 -82.346
15679.69 -82.359
15714.84 -82.371
15750.00 -82.384
15785.16 -82.396
15820.31 -82.409
15855.47 -82.421
15890.63 -82.433
15925.78 -82.445
15960.94 -82.457
15996.09 -82.470
16031.25 -82.481
16066.41 -82.493
16101.56 -82.505
16136.72 -82.517
16171.88 -82.529
16207.03 -82.540
16242.19 -82.552
16277.34 -82.564
16312.50 -82.575
16347.66 -82.587
16382.81 -82.598
16417.97 -82.609
16453.13 -82.620
16488.28 -82.632
16523.44 -82.643
16558.59 -82.654
16593.75 -82.665
16628.91 -82.675
16664.06 -82.686
16699.22 -82.697
16734.38 -82.708
16769.53 -82.718
16804.69 -82.729
16839.84 -82.740
16875.00 -82.750
16910.16 -82.761
16945.31 -82.771
16980.47 -82.781
17015.63 -82.791
17050.78 -82.802
17085.94 -82.812
17121.09 -82.822
17156.25 -82.832
17191.41 -82.842
17226.56 -82.852
17261.72 -82.861
17296.88 -82.871
17332.03 -82.881
17367.19 -82.891
17402.34 -82.900
17437.50 -82.910
17472.66 -82.919
17507.81 -82.928
17542.97 -82.938
17578.13 -82.947
17613.28 -82.956
17648.44 -82.966
17683.59 -82.975
17718.75 -82.984
17753.91 -82.993
17789.06 -83.002
17824.22 -83.011
17859.38 -83.019
17894.53 -83.028
17929.69 -83.037
17964.84 -83.046
18000.00 -83.054
18035.16 -83.063
18070.31 -83.071
18105.47 -83.080
18140.63 -83.088
18175.78 -83.096
18210.94 -83.105
18246.09 -83.113
18281.25 -83.121
18316.41 -83.129
18351.56 -83.137
18386.72 -83.145
18421.88 -83.153
18457.03 -83.161
18492.19 -83.169
18527.34 -83.176
18562.50 -83.184
18597.66 -83.192
18632.81 -83.200
18667.97 -83.207
18703.13 -83.215
18738.28 -83.222
18773.44 -83.229
18808.59 -83.237
18843.75 -83.244
18878.91 -83.251
18914.06 -83.258
18949.22 -83.266
18984.38 -83.273
19019.53 -83.280
19054.69 -83.287
19089.84 -83.294
19125.00 -83.300
19160.16 -83.307
19195.31 -83.314
19230.47 -83.321
19265.63 -83.327
19300.78 -83.334
19335.94 -83.341
19371.09 -83.347
19406.25 -83.353
19441.41 -83.360
19476.56 -83.366
19511.72 -83.372
19546.88 -83.379
19582.03 -83.385
19617.19 -83.391
19652.34 -83.397
19687.50 -83.403
19722.66 -83.409
19757.81 -83.415
19792.97 -83.421
19828.13 -83.426
19863.28 -83.432
19898.44 -83.438
19933.59 -83.444
19968.75 -83.449
20003.91 -83.455
20039.06 -83.460
20074.22 -83.466
20109.38 -83.471
20144.53 -83.476
20179.69 -83.482
20214.84 -83.487
20250.00 -83.492
20285.16 -83.497
20320.31 -83.502
20355.47 -83.507
20390.63 -83.512
20425.78 -83.517
20460.94 -83.522
20496.09 -83.527
20531.25 -83.532
20566.41 -83.537
20601.56 -83.541
20636.72 -83.546
20671.88 -83.551
20707.03 -83.555
20742.19 -83.560
20777.34 -83.564
20812.50 -83.569
20847.66 -83.573
20882.81 -83.577
20917.97 -83.581
20953.13 -83.586
20988.28 -83.590
21023.44 -83.594
21058.59 -83.598
21093.75 -83.602
21128.91 -83.606
21164.06 -83.610
21199.22 -83.613
21234.38 -83.617
21269.53 -83.621
21304.69 -83.625
21339.84 -83.628
21375.00 -83.632
21410.16 -83.636
21445.31 -83.639
21480.47 -83.643
21515.63 -83.646
21550.78 -83.649
21585.94 -83.653
21621.09 -83.656
21656.25 -83.659
21691.41 -83.662
21726.56 -83.665
21761.72 -83.669
21796.88 -83.671
21832.03 -83.674
21867.19 -83.677
21902.34 -83.680
21937.50 -83.683
21972.66 -83.686
22007.81 -83.689
22042.97 -83.691
22078.13 -83.694
22113.28 -83.696
22148.44 -83.699
22183.59 -83.701
22218.75 -83.704
22253.91 -83.706
22289.06 -83.709
22324.22 -83.711
22359.38 -83.713
22394.53 -83.715
22429.69 -83.718
22464.84 -83.720
22500.00 -83.722
22535.16 -83.724
22570.31 -83.726
22605.47 -83.728
22640.63 -83.729
22675.78 -83.731
22710.94 -83.733
22746.09 -83.735
22781.25 -83.736
22816.41 -83.738
22851.56 -83.740
22886.72 -83.741
22921.88 -83.743
22957.03 -83.744
22992.19 -83.745
23027.34 -83.747
23062.50 -83.748
23097.66 -83.749
23132.81 -83.750
23167.97 -83.752
23203.13 -83.753
23238.28 -83.754
23273.44 -83.755
23308.59 -83.756
23343.75 -83.757
23378.91 -83.757
23414.06 -83.758
23449.22 -83.759
23484.38 -83.760
23519.53 -83.760
23554.69 -83.761
23589.84 -83.762
23625.00 -83.762
23660.16 -83.763
23695.31 -83.763
23730.47 -83.763
23765.63 -83.764
23800.78 -83.764
23835.94 -83.764
23871.09 -83.765
23906.25 -83.765
23941.41 -83.765
23976.56 -83.765


==> figures/audio-spectrum-contaminated.dat <==
freq dB
35.16 -42.380
70.31 -42.274
105.47 -42.081
140.63 -41.818
175.78 -41.429
210.94 -40.995
246.09 -40.406
281.25 -39.650
316.41 -38.666
351.56 -37.291
386.72 -35.048
421.88 -28.875
457.03 -29.357
492.19 -31.328
527.34 -25.346
562.50 -17.296
597.66 -37.118
632.81 -35.276
667.97 -19.756
703.13 -31.641
738.28 -35.806
773.44 -38.495
808.59 -40.514
843.75 -42.178
878.91 -43.587
914.06 -44.830
949.22 -45.943
984.38 -46.944
1019.53 -47.858
1054.69 -48.711
1089.84 -49.500
1125.00 -50.319
1160.16 -50.920
1195.31 -51.579
1230.47 -52.183
1265.63 -52.761
1300.78 -53.336
1335.94 -53.850
1371.09 -54.318
1406.25 -54.856
1441.41 -55.302
1476.56 -55.890
1511.72 -56.193
1546.88 -56.588
1582.03 -57.022
1617.19 -57.383
1652.34 -57.740
1687.50 -58.117
1722.66 -58.430
1757.81 -58.783
1792.97 -59.113
1828.13 -59.479
1863.28 -59.735
1898.44 -60.023
1933.59 -60.354
1968.75 -60.617
2003.91 -60.857
2039.06 -61.171
2074.22 -61.592
2109.38 -61.625
2144.53 -61.926
2179.69 -62.105
2214.84 -62.329
2250.00 -62.625
2285.16 -62.816
2320.31 -62.958
2355.47 -63.274
2390.63 -63.469
2425.78 -64.096
2460.94 -63.873
2496.09 -64.079
2531.25 -64.291
2566.41 -64.416
2601.56 -64.652
2636.72 -64.815
2671.88 -64.817
2707.03 -65.193
2742.19 -65.324
2777.34 -65.828
2812.50 -65.705
2847.66 -65.810
2882.81 -66.103
2917.97 -66.192
2953.13 -66.273
2988.28 -66.518
3023.44 -66.668
3058.59 -66.715
3093.75 -66.929
3128.91 -67.057
3164.06 -67.137
3199.22 -67.322
3234.38 -67.486
3269.53 -67.540
3304.69 -67.695
3339.84 -67.885
3375.00 -68.561
3410.16 -68.042
3445.31 -68.264
3480.47 -68.301
3515.63 -68.350
3550.78 -68.625
3585.94 -68.660
3621.09 -68.520
3656.25 -68.968
3691.41 -69.008
3726.56 -69.902
3761.72 -69.290
3796.88 -69.346
3832.03 -69.613
3867.19 -69.578
3902.34 -69.675
3937.50 -69.842
3972.66 -69.670
4007.81 -69.998
4042.97 -70.106
4078.13 -70.487
4113.28 -70.320
4148.44 -70.375
4183.59 -70.653
4218.75 -70.655
4253.91 -70.641
4289.06 -70.909
4324.22 -71.363
4359.38 -70.903
4394.53 -71.177
4429.69 -71.115
4464.84 -71.153
4500.00 -71.451
4535.16 -71.475
4570.31 -71.344
4605.47 -71.735
4640.63 -71.828
4675.78 -73.141
4710.94 -72.047
4746.09 -72.239
4781.25 -72.444
4816.41 -72.449
4851.56 -72.875
4886.72 -73.193
4921.88 -73.288
4957.03 -75.870
4992.19 -73.071
5027.34 -69.028
5062.50 -70.572
5097.66 -71.154
5132.81 -71.810
5167.97 -71.916
5203.13 -71.961
5238.28 -72.314
5273.44 -72.391
5308.59 -72.359
5343.75 -72.612
5378.91 -72.680
5414.06 -72.653
5449.22 -72.841
5484.38 -72.983
5519.53 -72.905
5554.69 -73.031
5589.84 -73.229
5625.00 -74.436
5660.16 -73.186
5695.31 -73.450
5730.47 -73.349
5765.63 -73.283
5800.78 -73.653
5835.94 -73.555
5871.09 -73.140
5906.25 -73.838
5941.41 -73.755
5976.56 -75.355
6011.72 -74.002
6046.88 -73.951
6082.03 -74.317
6117.19 -74.119
6152.34 -74.145
6187.50 -74.326
6222.66 -73.902
6257.81 -74.339
6292.97 -74.414
6328.13 -74.898
6363.28 -74.540
6398.44 -74.521
6433.59 -74.872
6468.75 -74.776
6503.91 -74.630
6539.06 -74.972
6574.22 -75.743
6609.38 -74.730
6644.53 -75.086
6679.69 -74.817
6714.84 -74.804
6750.00 -75.196
6785.16 -75.081
6820.31 -74.756
6855.47 -75.294
6890.63 -75.276
6925.78 -77.493
6960.94 -75.364
6996.09 -75.455
7031.25 -75.592
7066.41 -75.361
7101.56 -75.627
7136.72 -75.597
7171.88 -74.929
7207.03 -75.795
7242.19 -75.679
7277.34 -77.016
7312.50 -75.966
7347.66 -75.782
7382.81 -76.341
7417.97 -76.150
7453.13 -75.893
7488.28 -76.294
7523.44 -76.367
7558.59 -76.008
7593.75 -76.322
7628.91 -76.162
7664.06 -76.127
7699.22 -76.364
7734.38 -76.429
7769.53 -76.247
7804.69 -76.403
7839.84 -76.594
7875.00 -78.898
7910.16 -76.418
7945.31 -76.736
7980.47 -76.494
8015.63 -76.363
8050.78 -76.866
8085.94 -76.621
8121.09 -75.952
8156.25 -76.984
8191.41 -76.750
8226.56 -79.317
8261.72 -77.083
8296.88 -76.883
8332.03 -77.447
8367.19 -77.133
8402.34 -77.021
8437.50 -77.293
8472.66 -76.739
8507.81 -77.170
8542.97 -77.272
8578.13 -77.667
8613.28 -77.341
8648.44 -77.286
8683.59 -77.698
8718.75 -77.590
8753.91 -77.307
8789.06 -77.755
8824.22 -79.385
8859.38 -77.321
8894.53 -77.818
8929.69 -77.238
8964.84 -77.297
9000.00 -77.875
9035.16 -77.558
9070.31 -77.084
9105.47 -77.915
9140.63 -77.749
9175.78 -81.677
9210.94 -77.920
9246.09 -77.913
9281.25 -78.149
9316.41 -77.827
9351.56 -78.071
9386.72 -78.024
9421.88 -77.138
9457.03 -78.233
9492.19 -78.027
9527.34 -79.563
9562.50 -78.413
9597.66 -78.065
9632.81 -78.834
9667.97 -78.656
9703.13 -78.120
9738.28 -78.707
9773.44 -79.234
9808.59 -78.184
9843.75 -78.667
9878.91 -78.031
9914.06 -78.255
9949.22 -78.644
9984.38 -78.520
10019.53 -78.331
10054.69 -78.615
10089.84 -78.730
10125.00 -83.369
10160.16 -78.552
10195.31 -78.888
10230.47 -78.500
10265.63 -78.391
10300.78 -79.024
10335.94 -78.593
10371.09 -77.726
10406.25 -79.148
10441.41 -78.692
10476.56 -82.132
10511.72 -79.260
10546.88 -78.801
10582.03 -79.671
10617.19 -79.344
10652.34 -78.921
10687.50 -79.376
10722.66 -78.925
10757.81 -79.063
10792.97 -79.266
10828.13 -79.061
10863.28 -79.251
10898.44 -79.205
10933.59 -79.546
10968.75 -79.596
11003.91 -79.156
11039.06 -79.671
11074.22 -83.434
11109.38 -79.094
11144.53 -79.752
11179.69 -78.657
11214.84 -78.975
11250.00 -79.809
11285.16 -79.127
11320.31 -78.578
11355.47 -79.840
11390.63 -79.363
11425.78 -85.817
11460.94 -79.827
11496.09 -79.555
11531.25 -80.014
11566.41 -79.699
11601.56 -79.743
11636.72 -79.740
11671.88 -78.780
11707.03 -79.949
11742.19 -79.661
11777.34 -80.498
11812.50 -80.211
11847.66 -79.637
11882.81 -80.560
11917.97 -80.664
11953.13 -79.638
11988.28 -80.460
12023.44 -82.329
12058.59 -79.653
12093.75 -80.400
12128.91 -78.777
12164.06 -79.679
12199.22 -80.344
12234.38 -79.735
12269.53 -79.713
12304.69 -80.270
12339.84 -80.091
12375.00 -90.958
12410.16 -80.148
12445.31 -80.336
12480.47 -79.808
12515.63 -79.890
12550.78 -80.547
12585.94 -79.870
12621.09 -78.943
12656.25 -80.754
12691.41 -79.943
12726.56 -82.503
12761.72 -80.983
12796.88 -80.031
12832.03 -81.302
12867.19 -81.283
12902.34 -80.142
12937.50 -80.918
12972.66 -81.125
13007.81 -80.292
13042.97 -80.732
13078.13 -78.927
13113.28 -80.529
13148.44 -80.598
13183.59 -80.466
13218.75 -81.072
13253.91 -80.474
13289.06 -80.852
13324.22 -91.829
13359.38 -80.328
13394.53 -81.065
13429.69 -79.163
13464.84 -80.099
13500.00 -81.214
13535.16 -79.877
13570.31 -79.476
13605.47 -81.327
13640.63 -80.198
13675.78 -85.123
13710.94 -81.400
13746.09 -80.449
13781.25 -81.344
13816.41 -81.374
13851.56 -80.702
13886.72 -80.898
13921.88 -80.277
13957.03 -81.007
13992.19 -80.716
14027.34 -79.009
14062.50 -81.460
14097.66 -80.608
14132.81 -81.262
14167.97 -82.439
14203.13 -80.533
14238.28 -81.497
14273.44 -87.327
14308.59 -80.477
14343.75 -81.558
14378.91 -78.168
14414.06 -80.434
14449.22 -81.557
14484.38 -79.840
14519.53 -80.401
14554.69 -81.506
14589.84 -80.461
14625.00 -87.479
14660.16 -81.385
14695.31 -80.883
14730.47 -80.368
14765.63 -81.096
14800.78 -81.265
14835.94 -80.368
14871.09 -79.852
14906.25 -81.688
14941.41 -80.385
14976.56 -78.724
15011.72 -82.268
15046.88 -80.423
15082.03 -81.849
15117.19 -83.358
15152.34 -80.495
15187.50 -81.712
15222.66 -84.195
15257.81 -80.628
15292.97 -81.548
15328.13 -76.764
15363.28 -80.903
15398.44 -81.381
15433.59 -79.752
15468.75 -81.701
15503.91 -81.196
15539.06 -80.669
15574.22 -87.010
15609.38 -80.968
15644.53 -81.213
15679.69 -78.393
15714.84 -80.628
15750.00 -81.647
15785.16 -79.367
15820.31 -79.768
15855.47 -82.074
15890.63 -79.749
15925.78 -77.702
15960.94 -82.582
15996.09 -80.025
16031.25 -81.543
16066.41 -83.307
16101.56 -80.310
16136.72 -81.069
16171.88 -82.264
16207.03 -80.697
16242.19 -80.780
16277.34 -74.791
16312.50 -81.379
16347.66 -80.550
16382.81 -79.520
16417.97 -83.238
16453.13 -80.344
16488.28 -80.622
16523.44 -84.626
16558.59 -80.149
16593.75 -81.146
16628.91 -75.570
16664.06 -79.960
16699.22 -81.477
16734.38 -77.885
16769.53 -79.777
16804.69 -81.726
16839.84 -78.723
16875.00 -75.856
16910.16 -81.943
16945.31 -79.271
16980.47 -79.420
17015.63 -82.112
17050.78 -79.784
17085.94 -79.250
17121.09 -80.877
17156.25 -80.429
17191.41 -79.089
17226.56 -72.135
17261.72 -81.524
17296.88 -78.943
17332.03 -78.972
17367.19 -84.533
17402.34 -78.823
17437.50 -79.924
17472.66 -82.744
17507.81 -78.757
17542.97 -80.181
17578.13 -71.958
17613.28 -78.817
17648.44 -80.215
17683.59 -75.843
17718.75 -79.310
17753.91 -80.138
17789.06 -77.128
17824.22 -73.411
17859.38 -79.989
17894.53 -77.904
17929.69 -75.266
17964.84 -79.760
18000.00 -78.578
18035.16 -76.191
18070.31 -79.074
18105.47 -79.383
18140.63 -76.363
18175.78 -68.757
18210.94 -80.717
18246.09 -76.386
18281.25 -77.721
18316.41 -84.366
18351.56 -76.391
18386.72 -77.929
18421.88 -82.076
18457.03 -76.461
18492.19 -77.699
18527.34 -67.497
18562.50 -76.732
18597.66 -77.349
18632.81 -73.143
18667.97 -77.563
18703.13 -76.938
18738.28 -74.743
18773.44 -70.485
18808.59 -76.485
18843.75 -75.603
18878.91 -69.522
18914.06 -75.999
18949.22 -76.264
18984.38 -71.887
19019.53 -75.483
19054.69 -76.986
19089.84 -72.446
19125.00 -64.480
19160.16 -78.125
19195.31 -72.630
19230.47 -74.369
19265.63 -80.975
19300.78 -72.722
19335.94 -73.774
19371.09 -82.651
19406.25 -72.867
19441.41 -73.153
19476.56 -61.840
19511.72 -73.243
19546.88 -72.506
19582.03 -69.598
19617.19 -74.075
19652.34 -71.830
19687.50 -71.214
19722.66 -66.674
19757.81 -71.122
19792.97 -71.858
19828.13 -62.066
19863.28 -70.355
19898.44 -72.173
19933.59 -65.953
19968.75 -69.314
20003.91 -72.389
20039.06 -66.809
20074.22 -58.474
20109.38 -72.698
20144.53 -67.038
20179.69 -66.188
20214.84 -73.538
20250.00 -67.085
20285.16 -66.334
20320.31 -76.081
20355.47 -67.155
20390.63 -65.603
20425.78 -53.594
20460.94 -67.475
20496.09 -64.659
20531.25 -64.378
20566.41 -68.103
20601.56 -63.582
20636.72 -65.177
20671.88 -59.840
20707.03 -62.360
20742.19 -64.812
20777.34 -50.575
20812.50 -60.882
20847.66 -63.921
20882.81 -55.885
20917.97 -58.426
20953.13 -62.617
20988.28 -56.411
21023.44 -46.564
21058.59 -60.866
21093.75 -55.774
21128.91 -48.795
21164.06 -58.512
21199.22 -54.414
21234.38 -49.292
21269.53 -55.177
21304.69 -52.153
21339.84 -45.783
21375.00 -30.764
21410.16 -47.486
21445.31 -36.838
21480.47 -33.395
21515.63 -33.148
21550.78 -36.438
21585.94 -45.981
21621.09 -40.306
21656.25 -46.333
21691.41 -52.574
21726.56 -33.883
21761.72 -50.374
21796.88 -55.944
21832.03 -48.035
21867.19 -49.950
21902.34 -58.075
21937.50 -54.673
21972.66 -39.774
22007.81 -59.573
22042.97 -60.963
22078.13 -40.862
22113.28 -60.739
22148.44 -67.916
22183.59 -48.171
22218.75 -58.356
22253.91 -59.525
22289.06 -51.143
22324.22 -32.733
22359.38 -50.096
22394.53 -52.808
22429.69 -36.555
22464.84 -34.812
22500.00 -13.540
22535.16 -34.636
22570.31 -36.753
22605.47 -54.230
22640.63 -48.402
22675.78 -36.304
22710.94 -54.066
22746.09 -54.191
22781.25 -62.031
22816.41 -52.786
22851.56 -57.869
22886.72 -58.249
22921.88 -47.590
22957.03 -60.626
22992.19 -58.282
23027.34 -49.498
23062.50 -63.027
23097.66 -58.740
23132.81 -62.815
23167.97 -64.806
23203.13 -59.245
23238.28 -64.410
23273.44 -52.542
23308.59 -59.714
23343.75 -63.690
23378.91 -55.751
23414.06 -60.126
23449.22 -63.020
23484.38 -60.116
23519.53 -60.479
23554.69 -62.422
23589.84 -61.873
23625.00 -57.003
23660.16 -61.728
23695.31 -62.926
23730.47 -61.023
23765.63 -60.604
23800.78 -63.677
23835.94 -61.224
23871.09 -57.493
23906.25 -64.266
23941.41 -61.391
23976.56 -57.596


==> figures/audio-spectrum-scrambled.dat <==
freq dB
35.16 -42.380
70.31 -42.274
105.47 -42.081
140.63 -41.818
175.78 -41.429
210.94 -40.995
246.09 -40.406
281.25 -39.650
316.41 -38.666
351.56 -37.291
386.72 -35.048
421.88 -28.875
457.03 -29.357
492.19 -31.328
527.34 -25.346
562.50 -17.296
597.66 -37.118
632.81 -35.276
667.97 -19.756
703.13 -31.641
738.28 -35.806
773.44 -38.495
808.59 -40.514
843.75 -42.178
878.91 -43.587
914.06 -44.830
949.22 -45.943
984.38 -46.944
1019.53 -47.858
1054.69 -48.711
1089.84 -49.500
1125.00 -50.319
1160.16 -50.920
1195.31 -51.579
1230.47 -52.183
1265.63 -52.761
1300.78 -53.336
1335.94 -53.850
1371.09 -54.318
1406.25 -54.856
1441.41 -55.302
1476.56 -55.890
1511.72 -56.193
1546.88 -56.588
1582.03 -57.022
1617.19 -57.383
1652.34 -57.740
1687.50 -58.117
1722.66 -58.430
1757.81 -58.783
1792.97 -59.113
1828.13 -59.479
1863.28 -59.735
1898.44 -60.023
1933.59 -60.354
1968.75 -60.617
2003.91 -60.857
2039.06 -61.171
2074.22 -61.592
2109.38 -61.625
2144.53 -61.926
2179.69 -62.105
2214.84 -62.329
2250.00 -62.625
2285.16 -62.816
2320.31 -62.958
2355.47 -63.274
2390.63 -63.469
2425.78 -64.096
2460.94 -63.873
2496.09 -64.079
2531.25 -64.291
2566.41 -64.416
2601.56 -64.652
2636.72 -64.815
2671.88 -64.817
2707.03 -65.193
2742.19 -65.324
2777.34 -65.828
2812.50 -65.705
2847.66 -65.810
2882.81 -120.000
2917.97 -120.000
2953.13 -120.000
2988.28 -120.000
3023.44 -120.000
3058.59 -120.000
3093.75 -120.000
3128.91 -120.000
3164.06 -120.000
3199.22 -120.000
3234.38 -120.000
3269.53 -120.000
3304.69 -120.000
3339.84 -120.000
3375.00 -120.000
3410.16 -120.000
3445.31 -120.000
3480.47 -120.000
3515.63 -120.000
3550.78 -120.000
3585.94 -120.000
3621.09 -120.000
3656.25 -120.000
3691.41 -120.000
3726.56 -120.000
3761.72 -120.000
3796.88 -120.000
3832.03 -120.000
3867.19 -120.000
3902.34 -120.000
3937.50 -120.000
3972.66 -120.000
4007.81 -120.000
4042.97 -120.000
4078.13 -120.000
4113.28 -120.000
4148.44 -120.000
4183.59 -120.000
4218.75 -120.000
4253.91 -120.000
4289.06 -120.000
4324.22 -120.000
4359.38 -120.000
4394.53 -120.000
4429.69 -120.000
4464.84 -120.000
4500.00 -120.000
4535.16 -120.000
4570.31 -120.000
4605.47 -120.000
4640.63 -120.000
4675.78 -120.000
4710.94 -120.000
4746.09 -120.000
4781.25 -120.000
4816.41 -120.000
4851.56 -120.000
4886.72 -120.000
4921.88 -120.000
4957.03 -120.000
4992.19 -120.000
5027.34 -120.000
5062.50 -120.000
5097.66 -120.000
5132.81 -120.000
5167.97 -120.000
5203.13 -120.000
5238.28 -120.000
5273.44 -120.000
5308.59 -120.000
5343.75 -120.000
5378.91 -120.000
5414.06 -120.000
5449.22 -120.000
5484.38 -120.000
5519.53 -120.000
5554.69 -120.000
5589.84 -120.000
5625.00 -120.000
5660.16 -120.000
5695.31 -120.000
5730.47 -120.000
5765.63 -120.000
5800.78 -120.000
5835.94 -120.000
5871.09 -120.000
5906.25 -120.000
5941.41 -120.000
5976.56 -120.000
6011.72 -120.000
6046.88 -120.000
6082.03 -120.000
6117.19 -120.000
6152.34 -120.000
6187.50 -120.000
6222.66 -120.000
6257.81 -120.000
6292.97 -120.000
6328.13 -120.000
6363.28 -120.000
6398.44 -120.000
6433.59 -120.000
6468.75 -120.000
6503.91 -120.000
6539.06 -120.000
6574.22 -120.000
6609.38 -120.000
6644.53 -120.000
6679.69 -120.000
6714.84 -120.000
6750.00 -120.000
6785.16 -120.000
6820.31 -120.000
6855.47 -120.000
6890.63 -120.000
6925.78 -120.000
6960.94 -120.000
6996.09 -120.000
7031.25 -120.000
7066.41 -120.000
7101.56 -120.000
7136.72 -120.000
7171.88 -120.000
7207.03 -120.000
7242.19 -120.000
7277.34 -120.000
7312.50 -120.000
7347.66 -120.000
7382.81 -120.000
7417.97 -120.000
7453.13 -120.000
7488.28 -120.000
7523.44 -120.000
7558.59 -120.000
7593.75 -120.000
7628.91 -120.000
7664.06 -120.000
7699.22 -120.000
7734.38 -120.000
7769.53 -120.000
7804.69 -120.000
7839.84 -120.000
7875.00 -120.000
7910.16 -120.000
7945.31 -120.000
7980.47 -120.000
8015.63 -120.000
8050.78 -120.000
8085.94 -120.000
8121.09 -120.000
8156.25 -120.000
8191.41 -120.000
8226.56 -120.000
8261.72 -120.000
8296.88 -120.000
8332.03 -120.000
8367.19 -120.000
8402.34 -120.000
8437.50 -120.000
8472.66 -120.000
8507.81 -120.000
8542.97 -120.000
8578.13 -120.000
8613.28 -120.000
8648.44 -120.000
8683.59 -120.000
8718.75 -120.000
8753.91 -120.000
8789.06 -120.000
8824.22 -120.000
8859.38 -120.000
8894.53 -120.000
8929.69 -120.000
8964.84 -120.000
9000.00 -120.000
9035.16 -120.000
9070.31 -120.000
9105.47 -120.000
9140.63 -120.000
9175.78 -120.000
9210.94 -120.000
9246.09 -120.000
9281.25 -120.000
9316.41 -120.000
9351.56 -120.000
9386.72 -120.000
9421.88 -120.000
9457.03 -120.000
9492.19 -120.000
9527.34 -120.000
9562.50 -120.000
9597.66 -120.000
9632.81 -120.000
9667.97 -120.000
9703.13 -120.000
9738.28 -120.000
9773.44 -120.000
9808.59 -120.000
9843.75 -120.000
9878.91 -120.000
9914.06 -120.000
9949.22 -120.000
9984.38 -120.000
10019.53 -120.000
10054.69 -120.000
10089.84 -120.000
10125.00 -120.000
10160.16 -120.000
10195.31 -120.000
10230.47 -120.000
10265.63 -120.000
10300.78 -120.000
10335.94 -120.000
10371.09 -120.000
10406.25 -120.000
10441.41 -120.000
10476.56 -120.000
10511.72 -120.000
10546.88 -120.000
10582.03 -120.000
10617.19 -120.000
10652.34 -120.000
10687.50 -120.000
10722.66 -120.000
10757.81 -120.000
10792.97 -120.000
10828.13 -120.000
10863.28 -120.000
10898.44 -120.000
10933.59 -120.000
10968.75 -120.000
11003.91 -120.000
11039.06 -120.000
11074.22 -120.000
11109.38 -120.000
11144.53 -120.000
11179.69 -120.000
11214.84 -120.000
11250.00 -120.000
11285.16 -120.000
11320.31 -120.000
11355.47 -120.000
11390.63 -120.000
11425.78 -120.000
11460.94 -120.000
11496.09 -120.000
11531.25 -120.000
11566.41 -120.000
11601.56 -120.000
11636.72 -120.000
11671.88 -120.000
11707.03 -120.000
11742.19 -120.000
11777.34 -120.000
11812.50 -120.000
11847.66 -120.000
11882.81 -120.000
11917.97 -120.000
11953.13 -120.000
11988.28 -120.000
12023.44 -120.000
12058.59 -120.000
12093.75 -120.000
12128.91 -120.000
12164.06 -120.000
12199.22 -120.000
12234.38 -120.000
12269.53 -120.000
12304.69 -120.000
12339.84 -120.000
12375.00 -120.000
12410.16 -120.000
12445.31 -120.000
12480.47 -120.000
12515.63 -120.000
12550.78 -120.000
12585.94 -120.000
12621.09 -120.000
12656.25 -120.000
12691.41 -120.000
12726.56 -120.000
12761.72 -120.000
12796.88 -120.000
12832.03 -120.000
12867.19 -120.000
12902.34 -120.000
12937.50 -120.000
12972.66 -120.000
13007.81 -120.000
13042.97 -120.000
13078.13 -120.000
13113.28 -120.000
13148.44 -120.000
13183.59 -120.000
13218.75 -120.000
13253.91 -120.000
13289.06 -120.000
13324.22 -120.000
13359.38 -120.000
13394.53 -120.000
13429.69 -120.000
13464.84 -120.000
13500.00 -120.000
13535.16 -120.000
13570.31 -120.000
13605.47 -120.000
13640.63 -120.000
13675.78 -120.000
13710.94 -120.000
13746.09 -120.000
13781.25 -120.000
13816.41 -120.000
13851.56 -120.000
13886.72 -120.000
13921.88 -120.000
13957.03 -120.000
13992.19 -120.000
14027.34 -120.000
14062.50 -120.000
14097.66 -120.000
14132.81 -120.000
14167.97 -120.000
14203.13 -120.000
14238.28 -120.000
14273.44 -120.000
14308.59 -120.000
14343.75 -120.000
14378.91 -120.000
14414.06 -120.000
14449.22 -120.000
14484.38 -120.000
14519.53 -120.000
14554.69 -120.000
14589.84 -120.000
14625.00 -120.000
14660.16 -120.000
14695.31 -120.000
14730.47 -120.000
14765.63 -120.000
14800.78 -120.000
14835.94 -120.000
14871.09 -120.000
14906.25 -120.000
14941.41 -120.000
14976.56 -120.000
15011.72 -120.000
15046.88 -120.000
15082.03 -120.000
15117.19 -120.000
15152.34 -120.000
15187.50 -120.000
15222.66 -120.000
15257.81 -120.000
15292.97 -120.000
15328.13 -120.000
15363.28 -120.000
15398.44 -120.000
15433.59 -120.000
15468.75 -120.000
15503.91 -120.000
15539.06 -120.000
15574.22 -120.000
15609.38 -120.000
15644.53 -120.000
15679.69 -120.000
15714.84 -120.000
15750.00 -120.000
15785.16 -120.000
15820.31 -120.000
15855.47 -120.000
15890.63 -120.000
15925.78 -120.000
15960.94 -120.000
15996.09 -120.000
16031.25 -120.000
16066.41 -120.000
16101.56 -120.000
16136.72 -120.000
16171.88 -120.000
16207.03 -120.000
16242.19 -120.000
16277.34 -120.000
16312.50 -120.000
16347.66 -120.000
16382.81 -120.000
16417.97 -120.000
16453.13 -120.000
16488.28 -120.000
16523.44 -120.000
16558.59 -120.000
16593.75 -120.000
16628.91 -120.000
16664.06 -120.000
16699.22 -120.000
16734.38 -120.000
16769.53 -120.000
16804.69 -120.000
16839.84 -120.000
16875.00 -120.000
16910.16 -120.000
16945.31 -120.000
16980.47 -120.000
17015.63 -120.000
17050.78 -120.000
17085.94 -120.000
17121.09 -120.000
17156.25 -120.000
17191.41 -120.000
17226.56 -120.000
17261.72 -120.000
17296.88 -120.000
17332.03 -120.000
17367.19 -120.000
17402.34 -120.000
17437.50 -120.000
17472.66 -120.000
17507.81 -120.000
17542.97 -120.000
17578.13 -120.000
17613.28 -120.000
17648.44 -120.000
17683.59 -120.000
17718.75 -120.000
17753.91 -120.000
17789.06 -120.000
17824.22 -120.000
17859.38 -120.000
17894.53 -120.000
17929.69 -120.000
17964.84 -120.000
18000.00 -120.000
18035.16 -120.000
18070.31 -120.000
18105.47 -120.000
18140.63 -120.000
18175.78 -120.000
18210.94 -120.000
18246.09 -120.000
18281.25 -120.000
18316.41 -120.000
18351.56 -120.000
18386.72 -120.000
18421.88 -120.000
18457.03 -120.000
18492.19 -120.000
18527.34 -120.000
18562.50 -120.000
18597.66 -120.000
18632.81 -120.000
18667.97 -120.000
18703.13 -120.000
18738.28 -120.000
18773.44 -120.000
18808.59 -120.000
18843.75 -120.000
18878.91 -120.000
18914.06 -120.000
18949.22 -120.000
18984.38 -120.000
19019.53 -120.000
19054.69 -120.000
19089.84 -120.000
19125.00 -64.480
19160.16 -120.000
19195.31 -120.000
19230.47 -120.000
19265.63 -120.000
19300.78 -120.000
19335.94 -120.000
19371.09 -120.000
19406.25 -120.000
19441.41 -120.000
19476.56 -61.840
19511.72 -120.000
19546.88 -120.000
19582.03 -120.000
19617.19 -120.000
19652.34 -120.000
19687.50 -120.000
19722.66 -120.000
19757.81 -120.000
19792.97 -120.000
19828.13 -62.066
19863.28 -120.000
19898.44 -120.000
19933.59 -65.953
19968.75 -120.000
20003.91 -120.000
20039.06 -120.000
20074.22 -120.000
20109.38 -120.000
20144.53 -120.000
20179.69 -120.000
20214.84 -120.000
20250.00 -120.000
20285.16 -120.000
20320.31 -120.000
20355.47 -120.000
20390.63 -120.000
20425.78 -120.000
20460.94 -120.000
20496.09 -120.000
20531.25 -120.000
20566.41 -120.000
20601.56 -120.000
20636.72 -120.000
20671.88 -120.000
20707.03 -120.000
20742.19 -120.000
20777.34 -120.000
20812.50 -120.000
20847.66 -120.000
20882.81 -120.000
20917.97 -120.000
20953.13 -120.000
20988.28 -120.000
21023.44 -120.000
21058.59 -120.000
21093.75 -120.000
21128.91 -120.000
21164.06 -120.000
21199.22 -120.000
21234.38 -120.000
21269.53 -120.000
21304.69 -120.000
21339.84 -120.000
21375.00 -120.000
21410.16 -120.000
21445.31 -120.000
21480.47 -120.000
21515.63 -120.000
21550.78 -120.000
21585.94 -120.000
21621.09 -120.000
21656.25 -120.000
21691.41 -120.000
21726.56 -120.000
21761.72 -120.000
21796.88 -120.000
21832.03 -120.000
21867.19 -120.000
21902.34 -120.000
21937.50 -120.000
21972.66 -120.000
22007.81 -120.000
22042.97 -120.000
22078.13 -120.000
22113.28 -120.000
22148.44 -120.000
22183.59 -120.000
22218.75 -120.000
22253.91 -120.000
22289.06 -120.000
22324.22 -120.000
22359.38 -120.000
22394.53 -120.000
22429.69 -120.000
22464.84 -120.000
22500.00 -120.000
22535.16 -120.000
22570.31 -120.000
22605.47 -120.000
22640.63 -120.000
22675.78 -120.000
22710.94 -120.000
22746.09 -120.000
22781.25 -120.000
22816.41 -120.000
22851.56 -120.000
22886.72 -120.000
22921.88 -120.000
22957.03 -120.000
22992.19 -120.000
23027.34 -120.000
23062.50 -120.000
23097.66 -120.000
23132.81 -120.000
23167.97 -120.000
23203.13 -120.000
23238.28 -120.000
23273.44 -120.000
23308.59 -120.000
23343.75 -120.000
23378.91 -120.000
23414.06 -120.000
23449.22 -120.000
23484.38 -120.000
23519.53 -120.000
23554.69 -120.000
23589.84 -120.000
23625.00 -120.000
23660.16 -120.000
23695.31 -120.000
23730.47 -120.000
23765.63 -120.000
23800.78 -120.000
23835.94 -120.000
23871.09 -120.000
23906.25 -120.000
23941.41 -120.000
23976.56 -120.000

